Secure Filtering against Spatio-Temporal False Data Attacks under Asynchronous Sampling

This paper addresses the secure state estimation problem for continuous linear time-invariant systems with non-periodic and asynchronous sampled measurements, where the sensors need to transmit not only measurements but also sampling time-stamps to the fusion center. This measurement and communication setup is well-suited for operating large-scale control systems and, at the same time, introduces new vulnerabilities that can be exploited by adversaries through (i) manipulation of measurements, (ii) manipulation of time-stamps, (iii) elimination of measurements, (iv) generation of completely new false measurements, or a combination of these attacks. To mitigate these attacks, we propose a decentralized estimation algorithm in which each sensor maintains its local state estimate asynchronously based on its measurements. The local states are synchronized through time prediction and fused after time-stamp alignment. In the absence of attacks, state estimates are proven to recover the optimal Kalman estimates by solving a weighted least square problem. In the presence of attacks, solving this weighted least square problem with the aid of $\ell_1$ regularization provides secure state estimates with uniformly bounded error under an observability redundancy assumption. The effectiveness of the proposed algorithm is demonstrated using a benchmark example of the IEEE 14-bus system.

==> flow.tikz <==
\usetikzlibrary{arrows}
\begin{tikzpicture}[auto, node distance=1.8cm,>=latex', font=\small]
	

	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	%%%%%%%%%%%%%%%%%%%%%% line 3 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	
	
	
	
	
	 
	
	\draw [fill=green!20](-2.3,0.6) rectangle (-1.4,-2.2);
	\node [rotate=90] at (-2,-0.8) {\scriptsize measurement} ; 
	\node [rotate=90] at (-1.7,-0.8) {\scriptsize buffer} ;

	
	\draw [fill=blue!20](-1.1,-0.1) rectangle (0.7,-1.2);
	\node at (-0.2,-0.5) {\scriptsize Secure   } ; 
	\node at (-0.2,-0.8) {\scriptsize Estimator } ; 
	
	
	\draw [rounded corners](-6.5,0.1) rectangle (-4.9,0.7);
	\node at (-5.7,0.4) {sensor 1};
	\draw [->] (-4.9,0.4) -- (-2.2,0.4);
	
	\draw [rounded corners](-6.5,-0.8) rectangle (-4.9,-0.2);
	\node at (-5.7,-0.5) {sensor 2};
	
	\node at (-5.7,-1.15) {$\vdots$};

	
	\draw [rounded corners](-6.5,-2.3) rectangle (-4.9,-1.7);
	\node at (-5.7,-2) {sensor $m$};
	\draw [->] (-4.9,-2) -- (-2.3,-2);
	
	\node at (-4.1,0.6) {\tiny $\{1,t_1,y_1(t_1)\}$};
	
	\node at (-4,-1.8) {\tiny $\{m,t_2,y_m(t_2)\}$};
	
	\node at (-4,-0.3) {\tiny  $\{2,t_m,y_2(t_m)\}$};
	
	
	\node[inner sep=0pt] (lighting) at (-2.8,-0.5) {\includegraphics[width=.04\textwidth]{lighting.png}};
	
	\node [red] at (-2.9,1.2) {\small Malicious attacker};
	
	\draw [dashed,->,red] (-2.7,0.9) -- (-2.7,0);
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	\draw [->] (-4.9,-0.5) -- (-2.3,-0.5);
	
	
	
		\draw [->] (-1.4,-0.7) -- (-1.1,-0.7);
	
	
	
	
	
	
	
	
	
	
	
	
	
	
	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	
	
	

	
	
	
	
	
	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% 	\draw [rounded corners, blue, dashed, line width=1.0pt](-0.5,1.8) rectangle (-1.6,-2.3);
% 	\draw [->][blue] (-1.,-2.3) -- (-1.,-3);
% 	\node at (-1.,-2.7){\color{blue} \tiny Secure Fusion};
% 	\node at (-1.,-3.2){$\tilde{x}(k)$};
% 	\draw [orange] (-0.6,-3.2) -- (0.3,-3.2);
% 	\draw [->][orange] (0.3,-3.2) -- (0.3,-2.6);
	
	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% 	\draw [rounded corners, blue, dashed, line width=1.0pt](2.2,1.8) rectangle (3.7,-2.3);
% 	\draw [->][blue] (3,-2.3) -- (3,-3);
% 	\node at (3,-2.7){\color{blue} \tiny Secure Fusion};
% 	\node at (3,-3.2){$\tilde{x}(k+1)$};
	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% 	\draw [green, dashed, line width=1.0pt](-1.8,-3.4) rectangle (1.9,2.4);
% 	\node [green] at (0.2,-3.7){operations at time $k$};
% 	
\end{tikzpicture}

